Parallel Calibration for Sensor Array Radio Interferometers

In order to meet the theoretically achievable imaging performance, calibration of modern radio interferometers is a mandatory challenge, especially at low frequencies. In this perspective, we propose a novel parallel iterative multi-wavelength calibration algorithm. The proposed algorithm estimates the apparent directions of the calibration sources, the directional and undirectional complex gains of the array elements and their noise powers, with a reasonable computational complexity. Furthermore, the algorithm takes into account the specific variation of the aforementioned parameter values across wavelength. Realistic numerical simulations reveal that the proposed scheme outperforms the mono-wavelength calibration scheme and approaches the derived constrained Cram\'er-Rao bound even with the presence of non-calibration sources at unknown directions, in a computationally efficient manner.

==> dual_residual.txt <==
iter r1 r2 r3 r4 r5 r6
1	0.31935	0.31876	0.31877	0.31878	0.32068
2	1.12e-04	0.0022691	3.21e-05	3.23e-07	3.58e-05
3	1.11e-04	0.0018434	3.20e-05	3.23e-07	3.57e-05
4	1.11e-04	0.001541	3.19e-05	3.23e-07	3.56e-05
5	1.11e-04	0.0013221	3.18e-05	3.23e-07	3.55e-05
6	1.10e-04	0.0011599	3.18e-05	3.23e-07	3.54e-05
7	1.10e-04	0.001037	3.17e-05	3.23e-07	3.53e-05
8	1.09e-04	0.0009419	3.16e-05	3.23e-07	3.52e-05
9	1.09e-04	0.00086662	3.15e-05	3.23e-07	3.51e-05
10	1.09e-04	0.00080523	3.14e-05	3.23e-07	3.50e-05
11	1.08e-04	0.00075351	3.13e-05	3.23e-07	3.49e-05
12	1.08e-04	0.00070884	3.12e-05	3.23e-07	3.48e-05
13	1.08e-04	0.00066956	3.11e-05	3.23e-07	3.47e-05
14	1.07e-04	0.0006346	3.10e-05	3.23e-07	3.46e-05
15	1.07e-04	0.00060325	3.09e-05	3.23e-07	3.45e-05
16	1.06e-04	0.00057495	3.08e-05	3.23e-07	3.44e-05
17	1.06e-04	0.00054909	3.07e-05	3.23e-07	3.43e-05
18	1.06e-04	0.00052515	3.06e-05	3.23e-07	3.43e-05
19	1.05e-04	0.00050273	3.06e-05	3.23e-07	3.42e-05
20	1.05e-04	0.0004816	3.05e-05	3.23e-07	3.41e-05
21	1.05e-04	0.0004616	3.04e-05	3.23e-07	3.40e-05
22	1.04e-04	0.00044262	3.03e-05	3.23e-07	3.39e-05
23	1.04e-04	0.00042462	3.02e-05	3.23e-07	3.38e-05
24	1.04e-04	0.00040752	3.01e-05	3.23e-07	3.37e-05
25	1.03e-04	0.00039126	3.00e-05	3.23e-07	3.36e-05
26	1.03e-04	0.0003758	2.99e-05	3.23e-07	3.35e-05
27	1.03e-04	0.00036113	2.99e-05	3.23e-07	3.35e-05
28	1.02e-04	0.00034719	2.98e-05	3.23e-07	3.34e-05
29	1.02e-04	0.00033394	2.97e-05	3.23e-07	3.33e-05
30	1.01e-04	0.00032137	2.96e-05	3.23e-07	3.32e-05




==> err_gain_F.txt <==
lambda r1 r2 r3 r4 r5 r0 crb multicrb
16.667 0.14417 0.13644 0.13264 0.13281 0.15989 0.1906 0.17977 0.12219
15 0.10153 0.099044 0.098052 0.09812 0.098127 0.18662 0.177 0.090964
13.636 0.075374 0.075239 0.075385 0.075419 0.085665 0.18297 0.17213 0.069847
12.5 0.067398 0.066162 0.065404 0.065475 0.088318 0.18223 0.16827 0.059579
11.538 0.070987 0.06734 0.064736 0.064864 0.085486 0.17615 0.16376 0.057745
10.714 0.076367 0.071305 0.067284 0.06744 0.076676 0.17053 0.1583 0.059332
10 0.078069 0.073201 0.068594 0.068736 0.068718 0.16182 0.14949 0.060285
9.375 0.074261 0.071271 0.066752 0.066848 0.068061 0.15701 0.14293 0.058691
8.8235 0.065511 0.065735 0.061833 0.061869 0.072934 0.14971 0.13327 0.054398
8.3333 0.05602 0.059093 0.056261 0.05627 0.075275 0.1437 0.12636 0.049258
7.8947 0.057234 0.057906 0.056144 0.056256 0.070119 0.13942 0.11866 0.048324
7.5 0.080167 0.070669 0.06904 0.069423 0.069229 0.13127 0.11327 0.058434
7.1429 0.12168 0.10175 0.096442 0.097179 0.11197 0.12517 0.10677 0.081449


==> i_residual.txt <==
iter g tbomu sigman p
1 0.49296 0.037183 1.1735 1.7037
2 0.41259 9.8057e-06 5.7834e-06 0.41261
3 0.0070281 7.2446e-06 2.0787e-06 0.0070374
4 0.0011705 7.2446e-06 2.131e-06 0.0011799
5 0.00063488 7.2446e-06 2.0791e-06 0.0006442
6 0.00037889 7.2446e-06 2.1158e-06 0.00038825
7 0.0002466 7.2446e-06 2.1158e-06 0.00025596
8 0.00048004 7.2446e-06 2.1158e-06 0.0004894
9 0.00040401 7.2446e-06 2.0789e-06 0.00041334
10 0.00023377 7.2446e-06 2.0787e-06 0.00024309
11 0.00044202 7.2446e-06 2.1162e-06 0.00045138
12 0.00053212 7.2446e-06 2.116e-06 0.00054148
13 0.00054658 7.2446e-06 2.079e-06 0.0005559
14 0.00048149 7.2446e-06 2.079e-06 0.00049081
15 0.00029227 7.2446e-06 2.116e-06 0.00030163
16 0.00051853 7.2446e-06 2.0789e-06 0.00052786
17 0.00072756 7.2446e-06 2.131e-06 0.00073693
18 0.00073395 7.2446e-06 2.079e-06 0.00074327
19 0.00078164 7.2446e-06 2.0789e-06 0.00079097
20 0.00042549 7.2446e-06 2.131e-06 0.00043487

==> monocrb.txt <==
n g_amp g_phase mu l sigma_n
1000 0.35599 0.52744 0.28322 0.12709 0.11312
2048 0.25172 0.37295 0.20027 0.089863 0.079991
4096 0.178 0.26372 0.14161 0.063543 0.056562
8192 0.12586 0.18648 0.10013 0.044931 0.039995
16384 0.088998 0.13186 0.070805 0.031771 0.028281
32768 0.062931 0.093239 0.050067 0.022466 0.019998
65536 0.044499 0.06593 0.035403 0.015886 0.014141

==> multicrb.txt <==
n g mu d sigma_n
1000 0.29223 0.042761 0.0010687 0.11018
2048 0.20664 0.030237 0.00075566 0.077912
4096 0.14612 0.021381 0.00053433 0.055092
8192 0.10332 0.015118 0.00037783 0.038956
16384 0.073058 0.01069 0.00026717 0.027546
32768 0.05166 0.0075592 0.00018891 0.019478
65536 0.036529 0.0053452 0.00013358 0.013773




==> primal_residual.txt <==
iter r1 r2 r3 r4 r5 r6
1	0.16044	0.14617	0.14609	0.14615	0.14193
2	0.000155	0.0064041	7.82e-05	7.83e-07	7.52e-05
3	0.00015482	0.0063076	7.81e-05	7.83e-07	7.51e-05
4	0.00015463	0.0062327	7.81e-05	7.83e-07	7.51e-05
5	0.00015445	0.0061726	7.81e-05	7.83e-07	7.51e-05
6	0.00015426	0.0061234	7.81e-05	7.83e-07	7.51e-05
7	0.00015408	0.0060822	7.80e-05	7.83e-07	7.50e-05
8	0.0001539	0.0060473	7.80e-05	7.83e-07	7.50e-05
9	0.00015371	0.0060173	7.80e-05	7.83e-07	7.50e-05
10	0.00015353	0.0059912	7.80e-05	7.83e-07	7.50e-05
11	0.00015335	0.0059682	7.79e-05	7.83e-07	7.49e-05
12	0.00015317	0.0059477	7.79e-05	7.83e-07	7.49e-05
13	0.00015299	0.0059294	7.79e-05	7.83e-07	7.49e-05
14	0.00015281	0.0059128	7.79e-05	7.83e-07	7.48e-05
15	0.00015263	0.0058977	7.78e-05	7.83e-07	7.48e-05
16	0.00015245	0.0058839	7.78e-05	7.83e-07	7.48e-05
17	0.00015227	0.0058712	7.78e-05	7.83e-07	7.48e-05
18	0.0001521	0.0058594	7.78e-05	7.83e-07	7.47e-05
19	0.00015192	0.0058484	7.77e-05	7.83e-07	7.47e-05
20	0.00015174	0.0058382	7.77e-05	7.83e-07	7.47e-05
21	0.00015157	0.0058286	7.77e-05	7.83e-07	7.47e-05
22	0.00015139	0.0058197	7.77e-05	7.83e-07	7.47e-05
23	0.00015122	0.0058112	7.77e-05	7.83e-07	7.46e-05
24	0.00015105	0.0058033	7.76e-05	7.83e-07	7.46e-05
25	0.00015087	0.0057958	7.76e-05	7.83e-07	7.46e-05
26	0.0001507	0.0057887	7.76e-05	7.83e-07	7.46e-05
27	0.00015053	0.0057819	7.76e-05	7.83e-07	7.45e-05
28	0.00015036	0.0057756	7.75e-05	7.83e-07	7.45e-05
29	0.00015019	0.0057695	7.75e-05	7.83e-07	7.45e-05
30	0.00015002	0.0057638	7.75e-05	7.83e-07	7.45e-05





==> rmse.txt <==
n g mu d sigma_n
1000 0.39414 0.059171 0.001225 0.15427
2048 0.24647 0.041664 0.00087794 0.10563
4096 0.16583 0.028538 0.00060935 0.074561
8192 0.11776 0.019538 0.00042713 0.054866
16384 0.082699 0.014048 0.00031486 0.040221
32768 0.057769 0.011278 0.00021232 0.027973
65536 0.042583 0.0068071 0.00014778 0.019891


==> sensor_location.txt <==
	x		y
   2.0000000e+01   0.0000000e+00
   2.3011194e+01   1.6457931e+00
   2.6340321e+01   3.7871665e+00
   2.9994468e+01   6.5248971e+00
   3.3973495e+01   9.9755181e+00
   3.8267652e+01   1.4273096e+01
   4.2854691e+01   1.9571081e+01
   4.7696383e+01   2.6044196e+01
   5.2734369e+01   3.3890321e+01
   5.7885217e+01   4.3332331e+01
   6.3034596e+01   5.4619789e+01
   6.8030424e+01   6.8030424e+01
   6.1803399e+00   1.9021130e+01
   5.5456078e+00   2.2393524e+01
   4.5377976e+00   2.6221433e+01
   3.0632544e+00   3.0542738e+01
   1.0111057e+00   3.5393318e+01
  -1.7491664e+00   4.0805329e+01
  -5.3703769e+00   4.6805030e+01
  -1.0030509e+01   5.3410055e+01
  -1.5935794e+01   6.0626050e+01
  -2.3323980e+01   6.8442540e+01
  -3.2467744e+01   7.6827907e+01
  -4.3678221e+01   8.5723335e+01
  -1.6180340e+01   1.1755705e+01
  -1.9583820e+01   1.2194166e+01
  -2.3535808e+01   1.2418570e+01
  -2.8101272e+01   1.2351553e+01
  -3.3348597e+01   1.1898755e+01
  -3.9348697e+01   1.0945984e+01
  -4.6173766e+01   9.3560177e+00
  -5.3895579e+01   6.9650337e+00
  -6.2583231e+01   3.5786387e+00
  -7.2300230e+01  -1.0325150e+00
  -8.3100766e+01  -7.1375311e+00
  -9.5025048e+01  -1.5050489e+01
   6.1803399e+00  -1.9021130e+01
   8.6760923e+00  -2.1376368e+01
   1.1741416e+01  -2.3880835e+01
   1.5474346e+01  -2.6510130e+01
   1.9985669e+01  -2.9228109e+01
   2.5399876e+01  -3.1984071e+01
   3.1856032e+01  -3.4709436e+01
   3.9508495e+01  -3.7313857e+01
   4.8527427e+01  -3.9680680e+01
   5.9099012e+01  -4.1661687e+01
   7.1425268e+01  -4.3071021e+01
   8.5723335e+01  -4.3678221e+01
  -1.6180340e+01  -1.1755705e+01
  -1.7649074e+01  -1.4857115e+01
  -1.9083727e+01  -1.8546334e+01
  -2.0430796e+01  -2.2909058e+01
  -2.1621672e+01  -2.8039483e+01
  -2.2569665e+01  -3.4040339e+01
  -2.3166580e+01  -4.1022693e+01
  -2.3278790e+01  -4.9105427e+01
  -2.2742770e+01  -5.8414330e+01
  -2.1360020e+01  -6.9080669e+01
  -1.8891353e+01  -8.1239144e+01
  -1.5050489e+01  -9.5025048e+01


==> t_lambda_residual.txt <==
iter t1 t2 t3 t4 t5
1	0.48579	0.22886	0.00018107	0.00018062	0.00018017
2	0.13437	9.30E-07	1.11E-09	1.71E-09	2.36E-09
3	0.042921	4.24E-12	0	0	0
4	0.011775	0	0	0	0
5	0.0045128	0	0	0	0
6	0.0029502	0	0	0	0
7	0.0026961	0	0	0	0
8	0.0026154	0	0	0	0
9	0.0024912	0	0	0	0
10	0.0023237	0	0	0	0
11	0.0022919	0	0	0	0
12	0.0021687	0	0	0	0
13	0.0021176	0	0	0	0
14	0.0020478	0	0	0	0
15	0.0019744	0	0	0	0
16	0.0018392	0	0	0	0
17	0.001803	0	0	0	0
18	0.0017339	0	0	0	0
19	0.0016898	0	0	0	0
20	0.0016009	0	0	0	0



==> tbomu_residual.txt <==
iter i1 i2 i3 i4 i5 
1 0.16921 6.9425e-06 6.9379e-06 6.1635e-06 6.9411e-06
2 0.0054598 6.164e-06 6.9379e-06 6.1635e-06 6.164e-06
3 2.4604e-05 6.1634e-06 6.1893e-06 6.9425e-06 6.1634e-06
4 9.6957e-06 6.9425e-06 6.9411e-06 6.164e-06 6.1635e-06
5 1.1259e-05 6.9394e-06 6.164e-06 6.9407e-06 6.1635e-06
6 7.6941e-06 6.164e-06 6.9407e-06 6.1893e-06 6.9425e-06
7 1.1309e-05 6.1634e-06 6.1894e-06 6.9411e-06 6.164e-06
8 6.2909e-06 6.1635e-06 6.1635e-06 6.164e-06 6.9407e-06
9 1.0738e-05 6.9407e-06 6.9407e-06 6.9407e-06 6.9379e-06
10 6.2403e-06 6.9379e-06 6.1893e-06 6.9379e-06 6.9379e-06
11 1.0741e-05 6.9379e-06 6.1635e-06 6.1893e-06 6.1893e-06
12 7.0045e-06 6.9379e-06 6.9407e-06 6.9411e-06 6.1635e-06
13 6.1924e-06 6.1893e-06 6.9379e-06 6.164e-06 6.9407e-06
14 6.941e-06 6.1635e-06 6.1893e-06 6.1634e-06 6.1893e-06
15 6.164e-06 6.1635e-06 6.9411e-06 6.9425e-06 6.1635e-06
16 6.1634e-06 6.1635e-06 6.164e-06 6.9394e-06 6.1635e-06
17 6.9425e-06 6.1635e-06 6.1634e-06 6.9394e-06 6.1636e-06
18 6.9394e-06 6.9425e-06 6.1635e-06 6.164e-06 6.1636e-06
19 6.164e-06 6.164e-06 6.9407e-06 6.9407e-06 6.1636e-06
20 6.1634e-06 6.9407e-06 6.1893e-06 6.1893e-06 6.1636e-06
